Adaptive Optics system of the Evanescent Wave Coronagraph (EvWaCo): optimised phase plate and DM characterisation

The Evanescent Wave Coronagraph (EvWaCo) is an achromatic coronagraph mask with adjustable size over the spectral domain [600nm, 900nm] that will be installed at the Thai National Observatory. We present in this work the development of a bench to characterise its Extreme Adaptive Optics system (XAO) comprising a DM192 ALPAO deformable mirror (DM) and a 15x15 Shack-Hartmann wavefront sensor (SH-WFS). In this bench, the turbulence is simulated using a rotating phase plate in a pupil plane. In general, such components are designed using a randomly generated phase screen. Such single realisation does not necessarily provide the wanted structure function. We present a solution to design the printed pattern to ensure that the beam sees a strict and controlled Kolmogorov statistics with the correct 2D structure function. This is essential to control the experimental conditions in order to compare the bench results with the numerical simulations and predictions. This bench is further used to deeply characterise the full 27 mm pupil of the ALPAO DM using a 54x54 ALPAO SH-WFS. We measure the average shape of its influence functions as well as the influence function of each single actuator to study their dispersion. We study the linearity of the actuator amplitude with the command as well as the linearity of the influence function profile. We also study the actuator offsets as well as the membrane shape at 0-command. This knowledge is critical to get a forward model of the DM for the XAO control loop.

==> figures_DM_BMC_charac_log.txt <==
Median slope:
    Global fit -> 2.5377 microns
    Local fit  -> 2.5455 microns
Median saturation:
    Global fit -> [-54.6681 % / -1.3873 microns ; 104.4019 % / 2.6494 microns ]
    Local fit  -> [-54.7574 % / -1.3938 microns ; 104.7777 % / 2.6671 microns ]
Extremal saturation:
    Global fit -> [-56.7985% for actuator 45 ; 106.3711% for actuator 119
    Local fit  -> [-57.3799% for actuator 33 ; 107.0865% for actuator 119


==> figures_DM_charac_2021_08_30_x8_th50_log.txt <==
Median slope:
    Global fit -> 2.846 microns
    Local fit  -> 2.8575 microns
Median offset:
    Global fit -> 2.2247 %
    Local fit  -> 1.7736 %
Median saturation:
    Global fit -> [-97.7762 % / -2.7827 microns ; 96.6622 % / 2.751 microns ]
    Local fit  -> [-97.5199 % / -2.7866 microns ; 96.8246 % / 2.7667 microns ]
Extremal saturation:
    Global fit -> [-67.1485% for actuator 106 ; 58.0664% for actuator 79
    Local fit  -> [-66.931% for actuator 106 ; 58.3431% for actuator 22


==> figures_DM_charac_2021_10_21_x5_no_offset_log.txt <==
Median slope:
    Global fit -> 2.783 microns
    Local fit  -> 2.8018 microns
Median offset:
    Global fit -> -2.4384 %
    Local fit  -> -1.8819 %
Median saturation:
    Global fit -> [-91.4851 % / -2.546 microns ; 87.4258 % / 2.433 microns ]
    Local fit  -> [-91.2272 % / -2.556 microns ; 88.1655 % / 2.4703 microns ]
Extremal saturation:
    Global fit -> [-91.7994% for actuator 105 ; 67.0421% for actuator 191
    Local fit  -> [-92.52% for actuator 102 ; 67.0421% for actuator 191


==> figures_DM_charac_2022_02_22_x5_no_offset_log.txt <==
Median slope:
    Global fit -> 2.7413 microns
    Local fit  -> 2.7463 microns
Median offset:
    Global fit -> 0 %
    Local fit  -> 0 %
Median saturation:
    Global fit -> [-100.5535 % / -2.7565 microns ; 99.4465 % / 2.7261 microns ]
    Local fit  -> [-100.5652 % / -2.7618 microns ; 99.4348 % / 2.7308 microns ]
Extremal saturation:
    Global fit -> [-19.1174% for actuator 143 ; 19.082% for actuator 3
    Local fit  -> [-19.1174% for actuator 143 ; 18.8827% for actuator 23


==> figures_PP_charac_Inner_track_scale_r_0.txt <==
   9.6599706928836748e-01


==> figures_PP_charac_Outer_track_scale_r_0.txt <==
   9.4406133939357828e-01


==> figures_PP_design_profiles_scale_r_0_PP.txt <==
   1.2650278856423529e+00
   9.8598230723251623e-01
   1.1527553358549858e+00


==> figures_PP_design_profiles_scale_r_0_annulus.txt <==
   1.3420404203565734e+00
   9.9715602429297823e-01
   1.0349114240659503e+00


==> figures_PP_design_profiles_scale_r_0_derot.txt <==
   1.3768847304865450e+00
   9.8878683885986185e-01
   1.0258762005174578e+00

